Positive-unlabeled Learning for Cell Detection in Histopathology Images with Incomplete Annotations

Cell detection in histopathology images is of great value in clinical practice. \textit{Convolutional neural networks} (CNNs) have been applied to cell detection to improve the detection accuracy, where cell annotations are required for network training. However, due to the variety and large number of cells, complete annotations that include every cell of interest in the training images can be challenging. Usually, incomplete annotations can be achieved, where positive labeling results are carefully examined to ensure their reliability but there can be other positive instances, i.e., cells of interest, that are not included in the annotations. This annotation strategy leads to a lack of knowledge about true negative samples. Most existing methods simply treat instances that are not labeled as positive as truly negative during network training, which can adversely affect the network performance. In this work, to address the problem of incomplete annotations, we formulate the training of detection networks as a positive-unlabeled learning problem. Specifically, the classification loss in network training is revised to take into account incomplete annotations, where the terms corresponding to negative samples are approximated with the true positive samples and the other samples of which the labels are unknown. To evaluate the proposed method, experiments were performed on a publicly available dataset for mitosis detection in breast cancer cells, and the experimental results show that our method improves the performance of cell detection given incomplete annotations for training.

==> Changes_after_review.txt <==
1. We have clarified the difference between our method and the existing PU learning strategy for classification problems in Sect. 2.2. The corresponding experimental results have also been reported in Sect. 3.2.
2. We have better explained the difference between our method and BDE in Sect. 3.2.
3. We have now described in Sect. 3.1 that the proposed method can be integrated with different backbones and similar results can be achieved with these backbones.
